Multiversion Concurrency with Bounded Delay and Precise Garbage Collection

In this paper we are interested in bounding the number of instructions taken to process transactions. The main result is a multiversion transactional system that supports constant delay (extra instructions beyond running in isolation) for all read-only transactions, delay equal to the number of processes for writing transactions that are not concurrent with other writers, and lock-freedom for concurrent writers. The system supports precise garbage collection in that versions are identified for collection as soon as the last transaction releases them. As far as we know these are first results that bound delays for multiple readers and even a single writer. The approach is particularly useful in situations where read-transactions dominate write transactions, or where write transactions come in as streams or batches and can be processed by a single writer (possibly in parallel). The approach is based on using functional data structures to support multiple versions, and an efficient solution to the Version Maintenance (VM) problem for acquiring, updating and releasing versions. Our solution to the VM problem is precise, safe and wait-free (PSWF). We experimentally validate our approach by applying it to balanced tree data structures for maintaining ordered maps. We test the transactional system using multiple algorithms for the VM problem, including our PSWF VM algorithm, and implementations with weaker guarantees based on epochs, hazard pointers, and read-copy-update. To evaluate the functional data structure for concurrency and multi-versioning, we implement batched updates for functional tree structures and compare the performance with state-of-the-art concurrent data structures for balanced trees. The experiments indicate our approach works well in practice over a broad set of criteria.

==> figures/HP/ave-version.txt <==
1	142.53	142.491	142.396	141.796	122.547
2	143.911	142.294	142.048	141.983	124.432
3	151.426	144.164	141.796	141.969	126.218
4	155.436	148.419	142.873	141.725	124.902
5	155.679	153.992	151.206	142.567	126.734


==> figures/HP/max-version.txt <==
1	282	282	282	282	282
2	282	282	282	282	282
3	282	282	282	282	282
4	282	282	282	282	282
5	282	282	282	282	282


==> figures/ave-version.txt <==
1	1.92 	1.29 	1.16 	1.00 	1.00 
2	3.77 	1.21 	1.21 	1.00 	1.00 
3	25.47 	4.34 	1.22 	1.00 	1.00 
4	81.71 	34.56 	4.93 	1.03 	1.00 
5	133.55 	109.30 	40.76 	5.51 	1.02 



==> figures/epoch/ave-version.txt <==
1	31.9089	4.8194	2.13525	1.9996	1.99617
2	33.8376	4.35394	3.00578	2.03966	1.99609
3	84.6074	9.20337	2.57805	1.99961	1.99615
4	382.724	41.5237	6.15382	2.00119	1.99609
5	3013.25	336.84	42.89	5.13997	1.99608


==> figures/epoch/max-version.txt <==
1	1609	223	48	2	2
2	2205	194	32	4	2
3	3316	421	43	2	2
4	2922	267	39	3	2
5	10337	993	102	9	2


==> figures/max-version.txt <==
1	6	3	3	3	1
2	9	4	4	3	1
3	34	8	5	3	1
4	101	51	8	3	1
5	140	125	53	8	1


==> figures/query.txt <==
1	27.4169742	3.745428033	4.070924967	3.711184533	3.589028833	3.617272967	3.598937667
10	50.25028867	28.09797133	34.81467933	30.21711367	28.78336467	28.843331	29.224965
10^2	53.32747667	51.92694333	36.99245	37.90368	37.17197667	37.42075667	38.29123333
10^3	52.73016667	51.64826667	36.5602	36.77333333	37.51753333	37.4411	38.2405
10^4	52.48966667	51.90333333	34.722	34.387	36.286	36.59366667	37.94566667


==> figures/thread-old.txt <==
20	0.207696878	0.267270892	0.272554233	0.28655
60	0.1638451	0.266775569	0.271757439	0.277405556
100	0.126706623	0.263349002	0.26998711	0.277
140	0.112200232	0.254880202	0.259996798	0.266030952


==> figures/thread.txt <==
20	0.223	0.292	0.306	0.306
60	0.225	0.304	0.322	0.318
100	0.241	0.285	0.320	0.323
140	0.204	0.266	0.271	0.273

==> figures/thread1000.txt <==
20	0.230	0.293	0.310	0.310
60	0.226	0.303	0.322	0.321
100	0.212	0.291	0.325	0.334
140	0.166	0.265	0.274	0.276

==> figures/update.txt <==
1	0.247730567	0.0449747	0.015894	0.074644267	0.0837824	0.0856671	0.0880706
10	0.162043333	0.081736	0.029939667	0.081158667	0.099312	0.097298667	0.09641
10^2	0.278673333	0.144693333	0.036353333	0.0931	0.111286667	0.110353333	0.109463333
10^3	0.2541	0.179166667	0.041733333	0.105366667	0.124666667	0.1236	0.122033333
10^4	0.271666667	0.206333333	0.045333333	0.107666667	0.131666667	0.133666667	0.128333333


==> figures/update2.txt <==
1	0.247730567	0.108343833	0.0449747	0.0856671	0.1047347
2	0.162043333	0.135013667	0.081736	0.097298667	0.115989
3	0.278673333	0.148	0.144693333	0.110353333	0.12471
4	0.2541	0.1622	0.179166667	0.1236	0.1373
5	0.271666667	0.176333333	0.206333333	0.133666667	0.138


==> figures/ycsb-old.txt <==
Read/Update	PAM	skiplist	openBW	Masstree	B+tree	Chromatic
A\n(50/50)	27.62	0.92	8.77	14.57	16.39	19.19
B\n(95/5)	102.21	1.32	30.78	84.96	78.50	41.46
C\n(100/0)	139.11	13.24	52.12	98.16	91.02	43.84

==> figures/ycsb.txt <==
Read/Update	PAM	skiplist	openBW	Masstree	B+tree	Chromatic
A\n(50/50)	84.0	0.92	8.77	14.57	16.39	19.19
B\n(95/5)	114.8	1.32	30.78	84.96	78.50	41.46
C\n(100/0)	139.11	13.24	52.12	98.16	91.02	43.84
